Compression as an Action: Agentic Joint Restoration and Compression for Degraded Images

Lossy image compression and blind image restoration are typically optimized and executed separately. We introduce Agentic Restoration and Compression (ARC), a modular framework that treats codec selection, codec placement, and codec operating point as actions within an agentic image-restoration workflow. Compression differs from restoration because it intentionally reduces some quality measures to lower the bitrate. Within the execution-reflection loop, ARC jointly selects the codec and quality level using an objective that balances local distortion, no-reference quality, and output-relative bitrate. A budgeted search limits codec evaluations, while separate acceptance thresholds for restoration and compression permit bounded quality losses. The transmitted representation contains the codec bitstream together with the decoder-side restoration plan. On MiO100, ARC improves reconstruction quality over standalone codecs and achieves the lowest PieAPP among the evaluated compression pipelines across all three degradation groups, while performing competitively across a broad set of other metrics. Experiments on clean Kodak images expose a failure mode in which unnecessary restoration reduces fidelity. The framework supports additional codecs and rate-distortion trade-offs without retraining the restoration or compression models.

==> data/completed_v3/post_compression_iqa.csv <==
lam,n,bpp,after_codec,full_plan,delta
0.02,400,0.06674219823187948,0.5421157465820312,0.7306398408203125,0.18852409423828126
0.01,400,0.0941799353532752,0.5456806430664063,0.7295383037109375,0.18385766064453124
0.005,400,0.12630585686709803,0.54916291015625,0.7304914350585937,0.18132852490234375


==> data/rd_curves/a_airnet_dcae.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.079,19.199,0.788,0.507,0.256,0.357,42.476,0.389,3.674,0.2892
0.125,19.251,0.796,0.49,0.259,0.375,42.935,0.398,3.603,0.3003125
0.207,19.249,0.803,0.482,0.255,0.395,42.565,0.403,3.555,0.30555
0.289,19.272,0.807,0.471,0.256,0.467,42.771,0.409,3.529,0.312825


==> data/rd_curves/a_allinone.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.336,18.605,0.78,0.514,0.249,0.384,41.692,0.401,3.915,0.29464999999999997
0.445,18.612,0.784,0.505,0.251,0.392,42.029,0.407,3.903,0.30151249999999996
0.489,18.615,0.785,0.502,0.252,0.395,42.14,0.408,3.898,0.30367500000000003


==> data/rd_curves/a_arc_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.10293836199307048,20.926713851094245,0.8187177696877276,0.33212977669900284,1.8928960736840963,0.5263734239619225,0.5451973217306658,61.529498434066774,0.4872688708361238,0.5166226335102693
0.16117237438701978,21.25732661485672,0.8327907522275045,0.32528496271697804,1.8463186936452984,0.5312991549959406,0.5434238624759018,61.75828042924404,0.4907163422554731,0.5199137263465673
0.24826918112317312,21.45121795386076,0.84065101960065,0.3199566449795384,1.8148253524443134,0.5353554744506255,0.5426236560801044,61.895615452528,0.4927124321926385,0.5222223025513812


==> data/rd_curves/a_arcir_cod_lite_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.031295898264739816,19.92582072913647,0.7521177229260633,0.3372885071206838,2.1250934443378355,0.5463386180344969,0.5533439775696024,61.508545285463335,0.47753093908540906,0.49738654284738004
0.12504589826473983,21.003860457241537,0.8274554937765001,0.30778299072990195,1.9312790212512483,0.5417412805603817,0.5609040512237697,60.9544089153409,0.4762054829858243,0.48982322139199824
0.5000458982647398,21.57639028131962,0.8493874466821092,0.2979877258185297,1.7704676964553072,0.5597013535443693,0.555250701867044,62.393144643306734,0.4895233342424035,0.5002135080518201


==> data/rd_curves/a_arcir_dcae_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.11802248050746014,21.69390552043915,0.8483404164524947,0.3807422191253863,2.012103148922324,0.4806582062738016,0.42873852057382467,60.16461150944233,0.4444510981440544,0.47681928230449555
0.12553890836954726,21.721399846673012,0.8492396590396032,0.37689264023210856,1.9874263627454638,0.4883853064849973,0.43596780153457076,60.735147231817244,0.45107964030466974,0.4801736438181251
0.1482522158252768,21.748748934268953,0.8507026313627474,0.36844970354868567,1.94516704659909,0.5041738640051335,0.44822711939923465,61.53576835691929,0.4620704332366586,0.4858931945171207
0.20472917387601683,21.76033499389887,0.8520981290910814,0.354730378871318,1.8898057023899129,0.5286286323796958,0.4666549670509994,62.38275633752346,0.4755331522785127,0.4929242155048996
0.6525675000582304,21.793334460258485,0.8538952529662507,0.3117920967924874,1.7439889344736001,0.5567644905066118,0.51370338445995,63.644750371575356,0.5113908076193183,0.5250685140024871


==> data/rd_curves/a_cod_lite.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.023,17.603,0.636,0.565,0.395,0.415,39.984,0.437,3.932,0.40029323966249997
0.091,18.36,0.705,0.541,0.392,0.384,38.865,0.404,3.919,0.36843235352500003
0.365,18.84,0.734,0.537,0.407,0.362,39.164,0.407,3.888,0.360696964825


==> data/rd_curves/a_cod_lite_arcir_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.023971679514739816,18.318265677988528,0.6464131757093797,0.44791991407983006,2.5594513051211836,0.5074357826728374,0.5179217506549321,58.513841766119,0.4610936513519846,0.5013443066971377
0.09574902326473982,19.710743288695813,0.7570113386575362,0.38643365071620794,2.3141418285667896,0.5077364592580125,0.5014872510801069,58.52736428231001,0.4591515844105743,0.49114501716103404
0.3828583982647398,20.858274096250533,0.8213291818642625,0.3411148886778392,2.0183267681160943,0.5291335373884067,0.5182706858846359,60.01055935025215,0.47465834831818937,0.5031835331348702


==> data/rd_curves/a_dcae.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.102,20.375,0.801,0.512,0.372,0.394,42.512,0.4,3.891,0.2915006856875
0.147,20.397,0.805,0.504,0.393,0.401,43.185,0.403,3.89,0.300987737675
0.239,20.339,0.807,0.498,0.408,0.412,42.964,0.41,3.932,0.3123698812125


==> data/rd_curves/a_dcae_airnet.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.081,18.631,0.782,0.513,0.242,0.359,41.236,0.381,3.709,0.2805125
0.137,18.755,0.791,0.498,0.247,0.381,41.734,0.394,3.666,0.2951625
0.267,18.875,0.795,0.51,0.245,0.402,40.642,0.404,3.662,0.30326250000000005
0.382,18.947,0.799,0.506,0.243,0.47,40.595,0.406,3.65,0.3057


==> data/rd_curves/a_dcae_arcir_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.10241614764850086,20.925817787647247,0.8120247196603043,0.4055401714402251,2.102632209379226,0.48266466688364745,0.49663846476469187,59.896323427557945,0.4636527033057064,0.5051439556526021
0.1473926793749582,21.153476175665855,0.8184784763778298,0.389708133158274,2.0847050386015327,0.5071044141659513,0.5052820240845903,60.36790114045143,0.4738835246185772,0.5092291193315759
0.23871222422567295,21.155032084882258,0.8243504104725483,0.36989678189856934,2.0851825396995993,0.5250261598499492,0.5210549232084304,60.651026013493535,0.48409090022323653,0.5176594090415165


==> data/rd_curves/a_vvc.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.072,19.029,0.732,0.587,0.349,0.26,35.895,0.325,4.007,0.2756875177625
0.145,19.072,0.741,0.556,0.393,0.286,38.428,0.369,3.846,0.3178542520125
0.292,18.994,0.739,0.536,0.418,0.32,39.746,0.412,3.866,0.34810985936250005


==> data/rd_curves/b_airnet_dcae.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.073,18.154,0.784,0.497,0.263,0.343,44.721,0.398,3.586,0.3113
0.11,18.334,0.801,0.465,0.269,0.357,46.301,0.409,3.436,0.32937500000000003
0.177,18.486,0.813,0.441,0.272,0.376,47.26,0.417,3.325,0.34415000000000007
0.25,18.583,0.821,0.422,0.279,0.45,48.201,0.427,3.285,0.35829999999999995


==> data/rd_curves/b_allinone.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.291,18.895,0.788,0.475,0.269,0.369,47.031,0.415,3.549,0.32842499999999997
0.384,18.991,0.796,0.46,0.276,0.379,47.881,0.421,3.508,0.33985
0.423,19.02,0.798,0.456,0.278,0.382,48.116,0.423,3.498,0.34335


==> data/rd_curves/b_arc_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.1099902723496359,20.871746237277986,0.832001646853674,0.31818288343027235,1.7854998034145684,0.5439506494253874,0.549269221443683,62.295909337997436,0.503115095719695,0.5338693018257618
0.17565316082690502,21.171074962615968,0.8461938478993155,0.31074224177747967,1.7448208652343602,0.5495842002332211,0.5487563025578857,62.582990021705626,0.5048117242753506,0.5373998071998358
0.26693381854952974,21.37441422700882,0.8523642446068962,0.3056351150479168,1.7330425615236162,0.557203378379345,0.5503040661662817,62.75392227649689,0.5092639297991991,0.5404016279429197


==> data/rd_curves/b_arcir_cod_lite_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.03129590559180403,19.79498862981796,0.7569682790444834,0.3299235903099179,2.10967709004879,0.5511129181087017,0.558996650762856,61.71032798290253,0.4865045027248561,0.5052781734615565
0.12504590559180404,20.847518508434295,0.8342555716754995,0.30145327260717747,1.933285541840596,0.5487955443561077,0.5654521749913692,61.119319677352905,0.4828665258549154,0.49610850263386963
0.500045905591804,21.341894724369048,0.8569685161649,0.29232331965118646,1.7696247382834553,0.5674595452845097,0.5579482463747263,62.231177139282224,0.4947725033015013,0.5046898220852017


==> data/rd_curves/b_arcir_dcae_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.11855508718576345,21.46849951505661,0.8553710094298855,0.3799093981832266,2.0679299046844246,0.48350111473351715,0.43601655784994364,59.988358273506165,0.45197251947596667,0.4823665428161621
0.1258365479938356,21.47939912080765,0.8565059310422258,0.3753998167812824,2.036097624376416,0.49143831003457306,0.44158243931829927,60.576133003234865,0.4582350775040686,0.4853993983566761
0.14818292184330698,21.492780117988588,0.8578421003404826,0.3671810217294842,1.9966904981434346,0.5078151544928551,0.4524054103344679,61.27022438049316,0.46737691707909107,0.4900861250609159
0.20334173676461884,21.500945682525636,0.8595506998548604,0.35220485921949146,1.9239749570190907,0.5327679658681155,0.4696412253379822,62.22202573776245,0.4807405616343021,0.49756534054875373
0.6674361355722592,21.524913985729217,0.8617940795985154,0.3053185373684391,1.7453025485016405,0.565249308347702,0.5250114146620035,63.508267116546634,0.5199346382915974,0.5326804749667644


==> data/rd_curves/b_cod_lite.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.023,17.724,0.609,0.59,0.418,0.431,41.844,0.433,3.575,0.42631059582499997
0.091,18.369,0.684,0.574,0.41,0.39,40.461,0.396,3.553,0.37724588485
0.365,18.733,0.721,0.569,0.432,0.366,40.842,0.39,3.536,0.37722671285


==> data/rd_curves/b_cod_lite_arcir_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.023971686841804028,18.12246831893921,0.6333294271030003,0.44728014796972276,2.3852093258500098,0.5276024372875691,0.5353844990581273,61.27810779094696,0.5004633232019842,0.5385442037507892
0.09574903059180404,19.408495450019835,0.7558352771769895,0.37761558502912523,2.1678626638650895,0.5250310935080051,0.5086132629401982,60.97846006393433,0.4893508750386536,0.5242587853223085
0.382858405591804,20.604258201122285,0.8239923486007402,0.3326401171833277,1.9308945381641387,0.5454259900003672,0.5256938022002577,61.715459508895876,0.5029026848822832,0.5296071239933372


==> data/rd_curves/b_dcae.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.117,20.241,0.789,0.507,0.397,0.393,46.139,0.424,3.662,0.321663381625
0.159,20.344,0.795,0.494,0.428,0.404,47.301,0.427,3.623,0.33325288025
0.277,20.536,0.806,0.473,0.452,0.414,47.993,0.437,3.643,0.35065332227499996


==> data/rd_curves/b_dcae_airnet.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.104,19.22,0.795,0.476,0.252,0.361,45.077,0.396,3.247,0.31635
0.178,19.41,0.805,0.456,0.264,0.387,46.709,0.414,3.183,0.34035000000000004
0.395,19.227,0.802,0.501,0.262,0.418,44.004,0.431,3.339,0.35102500000000003
0.561,19.269,0.804,0.507,0.257,0.469,43.578,0.431,3.378,0.35009999999999997


==> data/rd_curves/b_dcae_arcir_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.11661934498335866,20.399259908199312,0.8026803591166942,0.40028763860464095,1.9908633370511233,0.512115174420178,0.521477707773447,62.38528631687164,0.5010404299199581,0.5351423516869545
0.159349229336473,20.596573979854583,0.8137914600003171,0.38274814235046506,1.950076028238982,0.5366824947670102,0.5282019230350852,63.18884834289551,0.5137384171038866,0.5395812291651965
0.277018546974266,20.855634038448333,0.8261862894985121,0.35242936220020055,1.9378151838481426,0.5560918328166008,0.5550814884528518,63.73823101997375,0.5317314217239618,0.5536576384678483


==> data/rd_curves/b_vvc.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.071,18.782,0.714,0.583,0.361,0.253,38.085,0.332,3.58,0.2876391635
0.143,18.858,0.725,0.551,0.422,0.28,42.231,0.387,3.426,0.34248381245000004
0.289,18.889,0.729,0.53,0.456,0.313,44.018,0.442,3.422,0.38707528297500005


==> data/rd_curves/c_airnet_dcae.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.028,17.711,0.712,0.643,0.205,0.308,28.686,0.325,5.056,0.186575
0.039,17.78,0.722,0.632,0.199,0.311,28.823,0.329,4.973,0.188725
0.059,17.867,0.732,0.623,0.198,0.327,28.911,0.331,4.875,0.19395
0.081,17.905,0.738,0.614,0.201,0.441,29.336,0.334,4.815,0.201225


==> data/rd_curves/c_allinone.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.297,17.639,0.724,0.632,0.198,0.322,28.097,0.331,5.007,0.189925
0.391,17.67,0.73,0.625,0.199,0.33,28.497,0.334,4.97,0.194225
0.428,17.677,0.732,0.622,0.199,0.333,28.558,0.335,4.959,0.19674999999999998


==> data/rd_curves/c_arc_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.06674219823187948,20.08579081058502,0.7760020337497554,0.41846260234713556,2.5394053246080874,0.4780870747566223,0.5412050389125943,57.65106904029846,0.47802953083068134,0.5164092064276338
0.0941799353532752,20.226548511981964,0.7834329206399149,0.41189677588641643,2.531824863338843,0.47651951406151055,0.5397179928980768,57.440231082439425,0.47726873513311147,0.5160486775636673
0.12630585686709803,20.300512700080873,0.7858875159152026,0.40902184158563615,2.5213927298877388,0.47802223470062016,0.5384142808429897,57.37046977758408,0.47695758104324343,0.5136500673741102


==> data/rd_curves/c_arcir_cod_lite_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.03129590559180403,19.759435064792633,0.7397936501320713,0.4151080848649144,2.756533000022173,0.4860764785856009,0.5228739628195762,55.58529040336609,0.43633910520002245,0.46643649771809575
0.12504590559180404,20.315860629081726,0.7868293525453373,0.39945950396358965,2.5999335042387246,0.4772706888243556,0.5214724655076861,55.51894379377365,0.43893053153529765,0.4584501599147916
0.500045905591804,20.37457965373993,0.7942250938747423,0.3990920906886458,2.4810335270315407,0.48800087116658686,0.5129928670823574,56.828092422485355,0.4537237176671624,0.4703629348799586


==> data/rd_curves/c_arcir_dcae_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.08251569076743027,20.482165791988372,0.7944740090056955,0.47403150364756585,2.8216359267383813,0.4074023646488786,0.3950857009366155,53.80373181819916,0.4021242491155863,0.45959625221788886
0.09508257391005805,20.489015011787416,0.7958461787426412,0.4687631209939718,2.7709258218854664,0.4140147570520639,0.40099647860974075,54.61610897541046,0.4099202209897339,0.463725408166647
0.1287106378542383,20.477814226150514,0.7971531007331768,0.45837438430637123,2.703018414452672,0.43194657120853663,0.41367141012102365,55.86073957443237,0.42592605808749795,0.4730897907912731
0.18785700156471946,20.452327919006347,0.7974976030596144,0.4447967756539583,2.625500682890415,0.45555423103272913,0.4336334763839841,57.12602301597595,0.4440651027485728,0.4846269332617521
0.5128277997061261,20.37747707128525,0.7958449942494529,0.417187588699162,2.4894989936798813,0.48049996290355923,0.48078986421227454,57.95806088924408,0.47833101339638234,0.5154094071686268


==> data/rd_curves/c_cod_lite.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.016,16.898,0.552,0.731,0.308,0.366,26.292,0.389,4.428,0.3788595789
0.063,17.359,0.601,0.729,0.309,0.335,25.8,0.353,4.603,0.338785774975
0.253,17.403,0.615,0.729,0.312,0.31,25.721,0.347,4.609,0.33317753640000003


==> data/rd_curves/c_cod_lite_arcir_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.016647468091804028,17.761811254024504,0.5767205104387321,0.5256728845089674,3.0406006781756876,0.48583037696778775,0.5302045622467995,55.68999089241028,0.47949728917330503,0.5105827134102583
0.06645215559180404,19.135028903484343,0.6794503632076205,0.47154196340590715,2.900495282188058,0.48186457123607396,0.5033427186496556,55.950581827163695,0.47193327248096467,0.5010428549349308
0.265670905591804,19.974393632411957,0.7502647279271585,0.4336670000478625,2.6921201211586596,0.49437084898352623,0.5182340475916862,56.5454066991806,0.4928542191721499,0.5181708693504333


==> data/rd_curves/c_dcae.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.055,19.124,0.739,0.636,0.28,0.382,29.317,0.342,5.036,0.200914837925
0.084,19.134,0.745,0.629,0.287,0.374,29.645,0.345,5.014,0.20748530520000003
0.175,19.046,0.746,0.635,0.293,0.377,28.674,0.358,4.959,0.22881070747499999


==> data/rd_curves/c_dcae_airnet.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.035,17.191,0.708,0.643,0.203,0.317,29.081,0.329,4.943,0.190525
0.068,17.292,0.717,0.638,0.205,0.329,28.964,0.341,4.858,0.20202499999999998
0.21,17.292,0.716,0.673,0.195,0.346,27.971,0.35,4.763,0.22089999999999999
0.323,17.292,0.717,0.681,0.187,0.43,27.775,0.34,4.732,0.216775


==> data/rd_curves/c_dcae_arcir_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.05460928165530216,19.597875895500184,0.7399272286638078,0.4908231972530484,2.680790233560838,0.45570987042039635,0.5281183503195643,58.14421852588654,0.48024632774293424,0.5305851890146732
0.08418791181623823,19.704067702293397,0.7479681430740446,0.477071006372571,2.6461413153354076,0.473427416421473,0.531020795032382,58.635742025375365,0.49046345956623555,0.5362012481316925
0.17506265109910435,19.717938306331636,0.7543231511286461,0.45931867476552724,2.561321511520073,0.49322526194155214,0.5425125782936812,58.872518148422245,0.5114966088533401,0.5503468736633659


==> data/rd_curves/c_vvc.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp,topiq
0.047,17.736,0.631,0.712,0.283,0.282,24.72,0.305,4.725,0.24159036125
0.097,17.629,0.632,0.697,0.291,0.283,25.812,0.361,4.627,0.292693890575
0.202,17.457,0.625,0.691,0.301,0.311,25.923,0.398,4.608,0.321741204325


==> data/rd_curves/kodak_arc_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.1476957533094618,25.341807683308918,0.901415892090022,0.12146458402276039,1.0390536040067673,0.679124116897583,0.7365297352274259,74.17696984608968,0.6552045891682307,0.6623879671096802
0.26786295572916663,28.932550032933552,0.9307368960223761,0.12110474798828363,0.8050971627235413,0.6982662702600161,0.7019880674779415,74.75137837727864,0.661746529241403,0.6600605373581251
0.5350994533962674,31.45204532146454,0.9571116539365773,0.0834107951571544,0.6192520372569561,0.7191493834058443,0.694671418517828,75.4169413248698,0.6776742612322172,0.6779340654611588


==> data/rd_curves/kodak_arcir_cod_lite_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.031331380208333336,22.388659755388897,0.7941608609955286,0.1784564098343253,1.402557502190272,0.6569334516922632,0.7159966068963209,73.7163159052531,0.6431375741958618,0.659756064414978
0.12508138020833334,24.611207167307537,0.893775378958547,0.11842218041419983,1.079728012283643,0.6750775078932444,0.760825681189696,73.78731536865234,0.6510333865880966,0.6633323853214582
0.5000813802083334,28.236652771631878,0.9561629879761855,0.07348537561483681,0.6876278482377529,0.7081655810276667,0.7564242805043856,74.37028121948242,0.65812170257171,0.6666271165013313


==> data/rd_curves/kodak_arcir_dcae_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.127288818359375,28.371825695037842,0.9293393356367281,0.2996140991648038,1.4091574375828106,0.6276410433153311,0.5167029686272144,72.49578380584717,0.5953603374461333,0.5849817395210266
0.169952392578125,29.495354692141216,0.9413082992340347,0.25468635372817516,1.173995445171992,0.6685602789123853,0.5559807556370894,73.89069684346516,0.6251877682904402,0.6078759183486303
0.2646111382378472,30.81121798356374,0.9537133334774599,0.19777059058348337,0.9872916825115681,0.7023698861400286,0.6003188056250414,74.7939058939616,0.6484373485048612,0.6315904930233955
0.5184224446614584,33.44962000846863,0.9677591125329187,0.1242411551065743,0.71787890791893,0.7295303642749786,0.6539721426864465,75.64475949605306,0.682127113143603,0.6706281329194704
0.863922119140625,35.68221199512482,0.9745968569261609,0.08364397609451164,0.5584915764629841,0.7334134504199028,0.6828662231564522,75.76123650868733,0.7024793922901154,0.6927708561221758


==> data/rd_curves/kodak_cod_lite.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp
0.031,23.759,0.807,0.161,0.654,0.716,73.511,0.657,1.388
0.125,26.444,0.909,0.097,0.675,0.757,73.582,0.66,1.005
0.5,30.902,0.975,0.048,0.709,0.752,74.115,0.663,0.553


==> data/rd_curves/kodak_cod_lite_arcir_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.031331380208333336,21.088695764541626,0.7702822453184557,0.20223857648670673,1.3105165859063466,0.6490773310263952,0.7176557245353857,73.64981746673584,0.6492790927489599,0.6706346894303957
0.12508138020833334,23.643292268117268,0.8771500431893611,0.13828558195382357,1.078431526819865,0.670423316458861,0.7372884452342987,73.92693710327148,0.6583291466037432,0.67483984430631
0.5000813802083334,28.154542922973633,0.9494951895386543,0.08122954261489213,0.6663587279617786,0.7037589723865191,0.7463629022240639,74.3981777826945,0.6653760770956675,0.6736465692520142


==> data/rd_curves/kodak_dcae.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp
0.11,30.889,0.942,0.298,0.617,0.496,71.843,0.579,1.407
0.128,31.597,0.95,0.274,0.642,0.517,72.703,0.593,1.26
0.203,33.438,0.964,0.213,0.682,0.569,73.954,0.62,1.003
0.393,36.279,0.983,0.125,0.725,0.632,75.486,0.659,0.664


==> data/rd_curves/kodak_dcae_arcir_v3.csv <==
bpp,psnr,msssim,lpips,pieapp,maniqa,clipiqa,musiq,topiq,dbcnn
0.12799072265625,26.06641662120819,0.9107793920604468,0.30131627433001995,1.2743803237875302,0.6329688827196757,0.5386882883807024,72.64236513773601,0.6228458570937315,0.6275435710946718
0.2030877007378472,26.05942726135254,0.9105861191810509,0.2525721440712611,1.1479401178658009,0.6628953889012337,0.5737902546922365,74.02576796213786,0.6482553482055664,0.6477674022316933
0.3927510579427083,27.411208550135296,0.9240740745064309,0.1728203611758848,0.8891417247553667,0.7125708038608233,0.6553872103492419,75.58310604095459,0.687008132537206,0.6809845541914304


==> data/rd_curves/kodak_vvc.csv <==
bpp,psnr,msssim,lpips,maniqa,clipiqa,musiq,dbcnn,pieapp
0.05,28.431,0.891,0.428,0.449,0.212,58.886,0.413,2.169
0.101,30.468,0.933,0.327,0.581,0.287,67.217,0.513,1.496
0.199,32.863,0.962,0.233,0.664,0.413,71.678,0.591,1.008
0.402,35.773,0.982,0.142,0.714,0.535,74.178,0.654,0.642

